Automated Feedback Generation for Introductory Programming Assignments

We present a new method for automatically providing feedback for introductory programming problems. In order to use this method, we need a reference implementation of the assignment, and an error model consisting of potential corrections to errors that students might make. Using this information, the system automatically derives minimal corrections to student's incorrect solutions, providing them with a quantifiable measure of exactly how incorrect a given solution was, as well as feedback about what they did wrong. We introduce a simple language for describing error models in terms of correction rules, and formally define a rule-directed translation strategy that reduces the problem of finding minimal corrections in an incorrect program to the problem of synthesizing a correct program from a sketch. We have evaluated our system on thousands of real student attempts obtained from 6.00 and 6.00x. Our results show that relatively simple error models can correct on average 65% of all incorrect submissions.

==> comments.txt <==
Section 1.

 

*** When I read the last two sentences of paragraph 1, I felt that there was

    something missing in that argument. Isn't it the case that

    students can also cheat by providing  outputs that are  different

    than what their program produces.

 

***  "student's solutions" -> "student's solution"

 

*** "student's program" -> I would say either pick "solution" or

    "program" and try to be consistent.

 

*** Bullet 1: "The correct solution is known." -> Technically, it is "A correct

solution is known", but that sounds a bit odd. I prefer "The correct specification is

known."

 

*** Bullet 2: "This makes it possible to" -> I like this phrase in the second

    bullet. The first bullet and third bullet should also use a

    similar structure with the same phrase.

 

*** Bullet 2: "model-based debugging approach" -> Perhaps we should

    italicize "model-based". Btw is this a standard term that you use

    consistently across the draft?

 

*** Bullet 3: Add "by allowing use of expensive but powerful

    algorithms" at the end of the last sentence.

 

*** Page 1, last para, first sentence uses the word

    "challenges" in "introduce their own  set of challenges".

Page 2, first para, first sentence uses the word "requirements" in

    "fulfills all of these requirements". Again be consistent. How

    about use "challenges" at both places.

 

*** Currently the three bullets and the following 2 paragraphs are

    organized in the style: (D1; D2; D3), (C1; C2; C3), (S1; S2; S3),

    where "D" stands for difference, "C" stands for challenge, "S"

    stands for our solution. How about organizing it in the style: (D1,

    C1, S1); (D2, C2, S2), (D3, C3, S3).

 

*** "Advanced Placement computer science" -> "Advanced Placement (AP)

    computer science"

 

*** "successfully performed using" -> "successfully solved using"

 

Section 2:

 

*** "collected for PEX4FUN" -> "collected from PEX4FUN"

 

*** "student attempt" -> "student's attempt"

 

*** "back ++", "front > back", "front < back", "v[a-1]" -> Consider fixing the

    font here, especially of the operators.

 

*** "student's solution" -> In the same paragraph, earlier you use

    "attempt". Again select either "solution" or "attempt" and stay

    consistent.

 

*** "shown the right solution" -> "shown a (possibly quite different)

    correct solution". Note that there is no unique correct

    solution. Be careful about this in the rest of the draft as well.

 

*** "correcting the problem" -> "correcting the error". The word "problem" is quite

    overloaded. For example, in section 2.1 first para, it is used

    with quite a different meaning.

 

Section 2.1

 

*** "we saw that" -> "we observe that"

 

*** "But for this section" -> "In this section". It is incorrect to

    start the sentence with a conjunction such as "but" and

    "and". Instead use words like "However", "Although" when needed.

 

*** "constraint-based synthesis technology" -> Also cite my paper

    titled "From Program Verification to Program Synthesis"

 

*** "student program" -> "student's attempt"

 

*** Figure 4: It does not contain any underlining that is referred to

    in the first paragraph on page 3, col 1.

 

*** "program the global variable" -> "program, the global variable"

 

*** "generator functions" -> Shouldn't we italicize the first occurrence?


==> notes.txt <==
winskel's imp language

the set of constant integers 


for example, the set-expr (n0,...nk) denotes the set of constant integers, default is 0 any other 1.

e.g. after composite sub-expression


?v --> symbolic variable name
only for rules, not part of implp (only define it when describing the rules)

The bracket function shows how to expand the symbolic set of imp programs

There are some mistakes that require replacing one variable with another, we have this syntax ?v that means replace variable by some other variable v.
motivation-- there are cases where we want the set of all variables that are in scope. You don't know the variables that areou going to be in scope. v is some bound variable


Explain more about IMPLP language

Weighted IMPLP programs

write about the equivalance of programs (using bounded equivalence)

classification of transformations allowed


cost per cpu high cpu jobs -- ec2 cluster
100k students 3 to 5 dollars per problem


this is really bad for intro programmers, (a) in real life TAs to write more test cases deemed to be evident. log --> struggle.  we have some evidence

this is going to be problematic for intro courses -- students dont have necessary skills to debug the code. 6.00

complimentary approach -- beginner programmers.

4.1 to 4.2 -- brief summary of cegis algorithm

paragraph --> sketch systems uses CEGIS algorithm. One sentence about
what it means and uses bounded symbolic model checking for checking
equivalence.

blackbox -- what is input and output -- interface
what sketch language is and what it does

Background : Novel   

2.3 --> Sketch background and how 2.4 synthesizing corrections with sketch

we solve using sketch


==> rebuttal.txt <==
We thank reviewers for helpful comments and clarify major concerns. 

----Omission of Related work(R1,R2,R3)
We apologize for the inexcusable absence of related work. Due to some
technical issues and time shortage, 
we couldn't finish the related work section but still wanted to submit, 
as we feel PLDI is the most appropriate audience for 
using PL techniques to enhance education. 
We have a comprehensive related work section
covering automated programming tutors, program repair, fault
localization, automated debugging and program synthesis which is available at:
http://people.csail.mit.edu/rishabh/pldi12related.pdf


----Presentation
For the aforementioned reasons there were inevitable presentation
issues. We promise to take care of them.


----Experimental evaluation(R1,R3):
We elaborate on the experimental setup described briefly in 5.1.
From a few thousand attempts in pex4Fun logs, we removed the following classes of attempts:

1) CompilationErrors.
2) LibraryCalls: Student uses library calls (e.g., Array.Reverse(),
Array.Sort()) to solve the problem in a trivial unintended manner. 
3) Lists: Student uses C# List<int> data-structure. Our system currently works for array programs.
4) NoForLoop : Student didn't use loop/recursion. Our feedback is: "you should use a loop".
5) Empty/TrivialLoops : Attempts with empty for-loops(e.g. only print statements inside loop body) and attempts
that were mistakenly solving a different problem (e.g. adding array
elements instead of array reverse).

What is left after removing all of these trivially-incorrect or fully-correct attempts is the TestSet. The exact statistics for all problems follows:
Benchmark      TotalAttempts|CompilationErrors|LibraryCalls|Lists|NoForLoop|Empty/TrivialLoops|CorrectAttempts|TestSet
array-reverse     2547|1020|245|153|281|255|288|305
string-palindrome 2130| 861|147| 12|669|221|134|86
array-maximum     2402| 733| 41| 13|837|213|466|99
isArrayIncreasing  555| 208| 10|  6|128|116| 36|51
array-sort        1291| 555|213| 85|247| 75| 42|74
factorial         1093| 210|  0|  0|587|160| 66|70

Only those problems in category 3 (the smallest for all problems) correspond to a limitation of our tool. For other categories, the problem of providing feedback is trivial, so the evaluation focuses on problems that cannot be graded through trivial means. Category 3 reflects a minor limitation of our frontend whose effect we wanted to isolate.

Experiments were run on Intel-Core-2-Quad 3.00GHz processor
with 16GB RAM, running 32-bit Linux. 

While we did not evaluate our approach in a classroom, our use of
pex4fun user-data allowed us to test it on a TestSet that is more than
an order of magnitude bigger than the typical HighSchool programming
class. We refrain from making claims about the usefulness of the
feedback, except to say that from personal experience, it is
comparable to what a good instructor will provide by hand in an exam.


-----Difficulty of providing a correction model(R2):

Our methodology involves asking teachers to describe/generalize the 
correction(s) to a given student's attempt after
  manual inspection of that attempt. Our system then automates finding combinations of similar errors in other students' attempts. 
If it finds an attempt that cannot be automatically fixed, the teacher is again asked to describe a correction to that attempt and the process is repeated. Figure-12 shows that in around 5 iterations, our system has learned enough to fix ~70% of attempts on average. We believe this methodology works well when errors/fixes can be generalized as tree rewrite patterns.


==> related-work/notes.txt <==
In this paper: new problem find the top k smallest fixes with a given
specification, new problem, related to bug localization but its
different. We have a solution for it in the context of education,
small programs (introductory programming) and why the solution to this
problem would be useful.

Problems:



Applications:
grading
tutoring

same attempt again: new counterexamples
check that the programs submitted are the same itself.

section 2.1
bridges --> verification

compare it with grading in physics --> conceptual feedback.  another
kind of feedback which is more directed. Two reasons : standard way of
teaching other areas physics, in our own community we have realized
bug localization (test cases are solved problem). Education we have
used test cases before. Statistics count the number of programs being
the same. count those numbers where people quit after large number of
attempts.

emphasize -- we are not comparing against the dumb baseline. state of
the art counter example generation -- divergence, people quitting
after many tries. Even after using state of the art cex generation, if
we compare with any naive baseline.

Show the value grading is a special case of feedback. Automated
tutoring story compelling but that requires a lot more empirical.

grade -- our grading vs test cases.

Exactly what was wrong with your program. whether it is fairly clear use for grading, use for tutoring.


fuzz model:
imp type language
describe the fuzzing model - two fuzz models which show the difference

defined 
simple expression language --> 


formally define fuzz model

formal syntax of the fuzz rules:

original language and fuzz model
transformation on a sub-expr
sub-expr to another expr of same type
context issue
exactly to refer to variable i, 
how are the fuzzing rules applied, can they be applied repeatedly
in such a way -- (convexity?)
necessary conditions for transformations 

showing a set of choices not good -- believe natural choice of rules,
dirty bit semantics.  expr, fuzz rule syntax and semantics, two
examples input, parallel semantics (non-detereministically choose a
context non-overlapping)
program + fuzz model --> output program (non-deterministically)

Algorithm search over the state space of programs: sketch program
(size of the state space), let the sat solver explore the search
space (polynomial size program formula).


==> related-work/rebuttal.txt <==
We thank the reviewers for their helpful comments and concerns. We would like to take this opportunity to clarify the major concerns.

Omission of Related work

We apologize for not having any related work at all in our
submission. Due to some technical issues and time shortage, we could
not finish the related work section but we still wanted to submit the
paper as we feel this is the most appropriate audience for presenting
our work on how programming languages research can contribute to
educational reserach. We have written a comprehensive related work
covering automated programming tutors, program repair, fault
localization, automated debugging and program synthesis which can be found at:
http://people.csail.mit.edu/rishabh/pldi12related.pdf

Paper presentation

Since we wrote the paper in a hurry, there were inevitable issues with the presentation. We promise to take care of them in the revised version.


Setup of Experimental evaluation:

We briefly explained our experiment setting in section 5.1 but probably we were not clear enough. We obtained a few thousands attempts for each problem from pex4Fun logs from which we removed the following:

1) CompilationErrors : ones which did not compile. We can use the compiler feedback directly for syntactic errors.
2) LibraryCalls : ones which used library calls such as Array.Reverse() and Array.Sort(). We were looking for giving feedback on loop programs and these programs did not fit.
3) Lists: ones which were using the C# List<int> data structure. We were interested in programs using arrays.
4) NoForLoop : ones which did not use any for/foreach/while loop or recursion. Since all of these problems require at least a loop, we removed them from our set. We can produce a feedback such as "you should use atleast one loop" in such cases.
5) Empty/TrivialLoops : we manually went through the log to remove empty for loops(e.g. only print statements inside loop body) and attempts which were trying to solve completely different problems (e.g. adding array elements for array reverse).

After removing all such attempts, we obtain the TestSet on which we performed our experiments. We tried to keep all attempts where the student tried any reasonable effort to solve the problem. The table below gives the exact statistics for each benchmark.


Benchmark TotalAttempts CompilationErrors LibraryCalls Lists NoForLoop Empty/TrivialLoops TestSet
array reverse 2547 1020 245 153 281 543 305
string palindrome 2130 861 147 12 669 355 86
array maximum 2402 733 41 13 837 679 99
isArrayIncreasing 555 208 10 6 128 152 51
array sort 1291 555 213 85 247 117 74
factorial 1093 210 0 0 587 226 70

In almost all of the attempts that we removed from our benchmark set,
we could give some general feedback and that would increase our
success metric (fraction of problems fixed) by a lot. But we wanted to
evaluate our system on how well it can fix any reasonable non-trivial
student attempt and therefore did not add them. We will add this data
in our revised version.

The experiments were run on an Intel Core 2 Quad 3.00 GHz processor
with 16GB of RAM, running a 32-bit Linux. The numbers reported in the
paper corresponds to a single run, but the experiments have been run
many more times since, without much variations in running times. We
have evaluated our approach on thousands of solutions, which
corresponds to almost 10 years of data assuming 100 students in a
programming class.



R1. tricky variant of fibonacci?
-- The problem on pex4fun required students to guess the fibonacci relation f(n) = f(n-1) + f(n-2) if n%2 == 0, f(n-2) + f(n-3) if n%2 !=0 without any specification.


R2. Why is it feasible to expect teachers to provide reasonable suggestions/corrections?
-- In this paper we aimed at the automated grading aspect of the solutions. We have analyzed hundreds of student attempts containing a whole spectrum of mistakes. Any program that can be fixed by performing small modifications, which is infact the most time cosuming part of grading, can potentially be modelled by rewrite rules. We do not claim if the feedback presented in its current form will help in improving student's comprehension and presenting useful feedback is one of our major future work.


